The VIMOS VLT Deep Survey. The Assembly History of the Stellar Mass in Galaxies: from the Young to the Old Universe

We present a detailed analysis of the Galaxy Stellar Mass Function of galaxies up to z=2.5 as obtained from the VVDS. We estimate the stellar mass from broad-band photometry using 2 different assumptions on the galaxy star formation history and show that the addition of secondary bursts to a continuous star formation history produces systematically higher (up to 40%) stellar masses. At low redshift (z=0.2) we find a substantial population of low-mass galaxies (<10^9 Msun) composed by faint blue galaxies (M_I-M_K=0.3). In general the stellar mass function evolves slowly up to z=0.9 and more significantly above this redshift. Conversely, a massive tail is present up to z=2.5 and have extremely red colours (M_I-M_K=0.7-0.8). We find a decline with redshift of the overall number density of galaxies for all masses (59+-5% for M>10^8 Msun at z=1), and a mild mass-dependent average evolution (`mass-downsizing'). In particular our data are consistent with mild/negligible (<30%) evolution up to z=0.7 for massive galaxies (>6x10^10 Msun). For less massive systems the no-evolution scenario is excluded. A large fraction (>=50%) of massive galaxies have been already assembled and converted most of their gas into stars at z=1, ruling out the `dry mergers' as the major mechanism of their assembly history below z=1. This fraction decreases to 33% at z=2. Low-mass systems have decreased continuously in number and mass density (by a factor up to 4) from the present age to z=2, consistently with a prolonged mass assembly also at z<1.

==> author.txt <==
L. Pozzetti, M. Bolzonella, F. Lamareille, G. Zamorani, P. Franzetti, O. Le Fe`vre, A. Iovino, S. Temporin, O. Ilbert, S. Arnouts, S. Charlot, J. Brinchmann, E. Zucca, L. Tresse, M. Scodeggio, L. Guzzo, D. Bottini, B. Garilli, V. Le Brun, D. Maccagni, J.P. Picat, R. Scaramella, G. Vettolani, A. Zanichelli, C. Adami, S. Bardelli, A. Cappi, P. Ciliegi, T. Contini, S. Foucaud, I. Gavignaud, H.J. McCracken, B. Marano, C. Marinoni, A. Mazure, B. Meneux, R. Merighi, S. Paltani, R. Pello`, A. Pollo, M. Radovich, M. Bondi, A. Bongiorno, O. Cucciati, S. de la Torre, L. Gregorini, Y. Mellier, P. Merluzzi, D. Vergani, C.J. Walcher

